Treatment of isomers in nucleosynthesis codes

The decay properties of long-lived excited states (isomers) can have a significant impact on the destruction channels of isotopes under stellar conditions. In sufficiently hot environments, the population of isomers can be altered via thermal excitation or de-excitation. If the corresponding lifetimes are of the same order of magnitude as the typical time scales of the environment, the isomers have to be the treated explicitly. We present a general approach to the treatment of isomers in stellar nucleosynthesis codes and discuss a few illustrative examples. The corresponding code is available online at http://exp-astro.de/isomers/

==> referee_response.txt <==

Along the manuscript:

1.    “Life-time” or “life time” or “lifetime” – it would be better
        to uniform the style.
        
        done
        
2.    The same for “half-life” and “half life”

		done
		
3.    The same for Fig. and figure.

		done
		
4.    It would be better to specify at the beginning the choice
        of the notation used along the review, if the math platform
        is preferred  (see e.g. the use of   “= =”).
        
        "==" is removed. We found it was not necessary to use it here.
        
5.    The text could be more linear specifying the definitions,
        e.g.  changing  “..” with  “ is the”, as an example:
       “Ei .. excitation energy” ---> “Ei is the excitation energy”, etc.
       
		done

- Introduction:  “The generalization to more destruction channels like
  neutron capture, charged particle reactions etc. is obvious.”  - in any
  case it could be suitable to quote a reference too.

- Page 3: At the beginning, before “Important” a “(“ is missing?

	corrected

- Page 3: “The main difference between stellar and terrestrial conditions,
  is that higher-lying levels can be populated from low-lying levels via
  thermal excitation.”  Suggestion:  “In case of stellar conditions the
  higher-lying levels can be populated from low-lying levels via thermal
  excitation.”
  
	corrected

- Page 8: In the screenshot the characters are indistinguishable (especially
  in the printed version), please increase the size of the figures or the
  fonts if it possible.
  
	Both screen shots are improved.

- Page 11:  Is it strictly necessary to quote the ’numpy.linalg.eig’
  routine? If yes, please add a reference. The Bateman’s approach could be equivalent?
  
	quote to numpy is removed

- Page 12: Before section 7, the statement on the assumptions is very clear,
  it is not needed to use the bold font.
  
	corrected

- Page 12: “the delayed emitted γ–rays can potentially be detected” --->
  “the delayed γ–rays can potentially be detected”

	corrected

- Page 14 : Caption of Fig. 8,  “approxomation“ ---> “approximation”

	corrected

- Pages 17 -18:  In Figs. 12, 13, 14 Please explicit better the meaning
  of the numbers in (  ) brackets.
  
	corrected

-Page 19: Please check well the caption of Fig. 16. 

	corrected

